PSPACE-completeness of Pulling Blocks to Reach a Goal

We prove PSPACE-completeness of all but one problem in a large space of pulling-block problems where the goal is for the agent to reach a target destination. The problems are parameterized by whether pulling is optional, the number of blocks which can be pulled simultaneously, whether there are fixed blocks or thin walls, and whether there is gravity. We show NP-hardness for the remaining problem, Pull?-1FG (optional pulling, strength 1, fixed blocks, with gravity).

==> svgtiler/pull.txt <==
. <rect x="0" y="0" width="50" height="50" fill="#ffffff"/>
  <g/>
S <rect x="0" y="0" width="50" height="50" fill="#ffffff"/>
F <g viewBox="0 0 50 50"><rect x="0" y="0" width="50" height="50" fill="#ffffff"/><circle cx="25" cy="25" r="20" stroke="#DDDD66" fill="#FFFF00"/></g>
# <g><rect x="0" y="0" width="50" height="50" fill="#666666" stroke="#000000"/><line x1="0" y1="0" x2="50" y2="50" stroke="#000000"/><line x1="0" y1="50" x2="50" y2="0" stroke="#000000"/></g>
x <rect x="0" y="0" width="50" height="50" fill="#cacaca" stroke="#909090"/>
r <rect x="0" y="0" width="50" height="50" fill="#ff9595" stroke="#900000"/>
b <rect x="0" y="0" width="50" height="50" fill="#9595ff" stroke="#000090"/>
U <polygon viewBox="0 0 50 50" points="20,10 30,10 30,25 35,25 25,40 15,25 20,25 20,10"/>
v <g viewBox="0 0 50 50"><rect x="0" y="0" width="50" height="50" fill="#ffffff"/><line x1="25" x2="25" y1="45" y2="5" stroke="#000000"/><line x1="18" x2="32" y1="32" y2="32" stroke="#000000"/><polygon points="25,32 18,18 32,18 25,32"/></g>
^ <g viewBox="0 0 50 50"><rect x="0" y="0" width="50" height="50" fill="#ffffff"/><line x1="25" x2="25" y1="45" y2="5" stroke="#000000"/><line x1="18" x2="32" y1="18" y2="18" stroke="#000000"/><polygon points="25,18 32,32 18,32 25,18"/></g>
> <g viewBox="0 0 50 50"><rect x="0" y="0" width="50" height="50" fill="#ffffff"/><line y1="25" y2="25" x1="45" x2="5" stroke="#000000"/><line y1="18" y2="32" x1="32" x2="32" stroke="#000000"/><polygon points="32,25 18,18 18,32 32,25"/></g>
< <g viewBox="0 0 50 50"><rect x="0" y="0" width="50" height="50" fill="#ffffff"/><line y1="25" y2="25" x1="45" x2="5" stroke="#000000"/><line y1="18" y2="32" x1="18" x2="18" stroke="#000000"/><polygon points="18,25 32,32 32,18 18,25"/></g>
d <g viewBox="0 0 50 50"><rect x="0" y="0" width="50" height="50" fill="#ffffff"/><line y1="25" y2="25" x1="45" x2="5" stroke="#000000"/><polygon points="45,25 40,20 40,30 5,25"/></g>
a <g viewBox="0 0 50 50"><rect x="0" y="0" width="50" height="50" fill="#ffffff"/><line y1="25" y2="25" x1="45" x2="5" stroke="#000000"/><polygon points="5,25 10,20 10,30 5,25"/></g>

